Disconnected large bifurcation supports and Cartesian products of bifurcations

A bifurcation that occurs in a multiparameter family is a Cartesian product if it splits into two factors in the sense that one bifurcation takes place in one part of the phase portrait, another one -- in another part, and they are in a sense independent, do not interact with each other. To understand how a family bifurcates, it is sufficient to study it in a neighborhood of the so-called large bifurcation support. Given a family of vector fields on $S^2$ that unfolds a field $v_0$, the respective large bifurcation support is a closed $v_0$-invariant subset of the sphere indicating parts of the phase portrait of $v_0$ affected by bifurcations. One should consider disconnected large bifurcation supports in order to obtain Cartesian products for sure. We prove that, if the large bifurcation support is disconnected and the restriction of the original family to some neighborhood of each connected component is structurally stable (plus some mild extra conditions), then the original family is a Cartesian product of the bifurcations that occur near the components of the large bifurcation support. We also show that the structural stability requirement cannot be omitted.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

